On distinct finite covers of 3-manifolds

Every closed orientable surface S has the following property: any two connected covers of S of the same degree are homeomorphic (as spaces). In this, paper we give a complete classification of compact 3-manifolds with empty or toroidal boundary which have the above property. We also discuss related group-theoretic questions.

==> last_notes.txt <==
1) we gave a formulation representing what we do better.

2) we replaced x_c by x_m

3) we replaced dim(E) by dim(P)

4) the backslash in this statement does not represent a set difference but rather the orbit space of a group acting on a set. We made this explicit by saying it explicitely just before the displayed equation in the previous version, we very slightly reformulated this here and also used a presentation for the quotient which cannot be confused with a difference of sets. 

5) we made this passage more explicit as suggested


==> last_referee_remarks.txt <==
1) Bottom of pg 6:

"Thus bounding the number of possible signatures for a degree n cover of O := Γ\H2 gives us an upper bound for en(Γ)”

seems misleading, since you don’t actually do this, right? Your upper bound is in terms of the number of points (r,k_m | m in Omega) satisfying a certain condition. But r only determines the isomorphism type of pi_1, not the signature, since you don’t know g and k.

2) Further along the same paragraph:

"x0 + \sum_{m∈Ω, m̸=1} (1 − 1/m)xc = χ(O)”

The indexing here doesn’t make sense. x_c should be x_m or something, no?

3) At the end of that paragraph, you might want to write << n^{dim P}. It’s confusing to the reader otherwise, since they (at least, I) initially think the lattice is 1/n Z^d and the vector space E is the entire space of r’s and k_m’s.

4) In the statement of Lemma 2.3, the difference

"ρ(Z(x))\ {a∈{1,...,n}; ρ(x)·a=a}”

does not make sense. I commented on this in my first set of comments, but perhaps I wasn’t clear enough. \rho maps into the symmetric group. So \rho(Z(x)) is a subgroup of the symmetric group. You cannot take a difference of this subgroup with a set of elements in {1,…,n}. Presumably, you mean to apply that subgroup to those elements. Similarly, "ρ(Z )\{1, . . . , n}” makes no sense later on. Or do you use the very strange notation of \ for “apply a permutation to a set”? I’d recommend against that...

5) Last paragraph of pg 7: Might want to just say “Let \rho : \Gamma -> symmetric gp” be a homomorphism and H = Stab(1), as in the Lemma. (The Lemma is about general G.)

